Sequential Change Point Detection for PSK Modulation Switching

Transmitters in adaptive communication systems may switch their modulation scheme at an unknown time, and a receiver must detect this switch quickly without raising frequent false alarms. Existing modulation classification methods label a finite block of received data and do not provide stopping rules with controlled false-alarm and delay performance. We study the sequential detection of a switch from one phase shift keying (PSK) scheme to another over an additive white Gaussian noise channel. We build cumulative-sum (CUSUM) and moving-sum (MOSUM) detectors from the log-likelihood ratio and its low-SNR approximation. For a switch from quadrature PSK to binary PSK, we derive the moment-generating function and probability density function of the approximate statistic. We use them to relate the CUSUM threshold to the average run length to false alarm and the worst-case detection delay. For a switch between any two PSK orders, we approximate the vector of overlapping MOSUM statistics as multivariate Gaussian and obtain bounds on both measures. Monte Carlo simulations show that our derived expressions for ARL2FA and WADD closely match the empirical results across thresholds, validating the accuracy of the proposed analytical approximations and theoretical bounds.

==> Figures/ADD_SNR/ADD_SNR_mosum_results_4_2.csv <==
method,M_pre,M_post,width,N_total,tau,SNR_dB,threshold,PFA,ADD
exact,4,2,100,11000,1001,0,-1.43278,0.105,53.3095
exact,4,2,100,11000,1001,1,-6.98499,0.097,47.8937
exact,4,2,100,11000,1001,2,-15.8431,0.112,43.7005
exact,4,2,100,11000,1001,3,-28.9664,0.087,41.333
exact,4,2,100,11000,1001,4,-50.2517,0.106,37.8982
exact,4,2,100,11000,1001,5,-80.1772,0.115,35.7797
exact,4,2,100,11000,1001,6,-122.478,0.133,34.1188
approx,4,2,100,11000,1001,0,19.2094,0.088,55.9901
approx,4,2,100,11000,1001,1,9.50719,0.111,51.6468
approx,4,2,100,11000,1001,2,-4.8299,0.095,46.2387
approx,4,2,100,11000,1001,3,-21.8082,0.108,42.1861
approx,4,2,100,11000,1001,4,-42.0738,0.078,40.3243
approx,4,2,100,11000,1001,5,-69.6408,0.121,37.7941
approx,4,2,100,11000,1001,6,-100.786,0.092,35.9306
kernel,4,2,100,11000,1001,0,0.529247,0.101,107.558
kernel,4,2,100,11000,1001,1,-0.0886178,0.104,52.0201
kernel,4,2,100,11000,1001,2,-0.0932861,0.105,57.1173
kernel,4,2,100,11000,1001,3,0.0998293,0.107,43.7816
kernel,4,2,100,11000,1001,4,-0.355605,0.095,53.3337
kernel,4,2,100,11000,1001,5,0.0562166,0.1,36.8656
kernel,4,2,100,11000,1001,6,-0.652808,0.103,37.99


==> Figures/ADD_SNR/ADD_SNR_results_4_2.csv <==
method,M_pre,M_post,N_total,tau,SNR_dB,threshold,PFA,ADD
exact,4,2,100000,1001,0,6.89764,0.118,33.3571
exact,4,2,100000,1001,1,7.1968,0.101,26.505
exact,4,2,100000,1001,2,7.40378,0.096,21.2467
exact,4,2,100000,1001,3,7.60864,0.093,17.774
exact,4,2,100000,1001,4,7.88856,0.078,15.5835
exact,4,2,100000,1001,5,7.8507,0.1,13.2622
exact,4,2,100000,1001,6,8.03928,0.11,11.9281
approx,4,2,100000,1001,0,53.6714,0.078,46.8764
approx,4,2,100000,1001,1,55.6437,0.086,41.3961
approx,4,2,100000,1001,2,59.7304,0.099,34.2364
approx,4,2,100000,1001,3,64.4495,0.084,30.3308
approx,4,2,100000,1001,4,70.8949,0.105,26.6559
approx,4,2,100000,1001,5,77.1539,0.102,22.2661
approx,4,2,100000,1001,6,87.8774,0.082,20.1601
kernel,4,2,100000,1001,0,0.731108,0.099,101.816
kernel,4,2,100000,1001,1,0.897437,0.108,47.7623
kernel,4,2,100000,1001,2,0.317119,0.101,28.4917
kernel,4,2,100000,1001,3,0.528779,0.097,37.1905
kernel,4,2,100000,1001,4,0.529399,0.099,32.5938
kernel,4,2,100000,1001,5,0.978476,0.109,33.2862
kernel,4,2,100000,1001,6,0.83325,0.087,30.6396


==> Figures/PFA_ADD_16PSK_8PSK/cusum.csv <==
method,M_pre,M_post,N_total,tau,threshold,PFA,ADD
exact,16,8,10000,1001,0.684148,0.001,4834.43
exact,16,8,10000,1001,0.608928,0.001,4484.3
exact,16,8,10000,1001,0.536272,0.007,4041.66
exact,16,8,10000,1001,0.514493,0.009,3968.89
exact,16,8,10000,1001,0.497284,0.011,3832.07
exact,16,8,10000,1001,0.46765,0.016,3633.63
exact,16,8,10000,1001,0.430693,0.026,3370.76
exact,16,8,10000,1001,0.405641,0.034,3183.89
exact,16,8,10000,1001,0.367449,0.055,2815.46
exact,16,8,10000,1001,0.332345,0.084,2519.89
exact,16,8,10000,1001,0.296642,0.146,2138.31
exact,16,8,10000,1001,0.258509,0.213,1754.07
exact,16,8,10000,1001,0.213463,0.356,1252.61
exact,16,8,10000,1001,0.164881,0.587,772.586
exact,16,8,10000,1001,0.0921835,0.94,300.183
approx,16,8,10000,1001,3.61268e+06,0.001,5924.57
approx,16,8,10000,1001,3.54327e+06,0.001,5829.46
approx,16,8,10000,1001,2.95577e+06,0.001,5176.02
approx,16,8,10000,1001,2.57773e+06,0.003,4772.02
approx,16,8,10000,1001,2.34175e+06,0.005,4522.92
approx,16,8,10000,1001,2.11514e+06,0.011,4277.51
approx,16,8,10000,1001,1.9027e+06,0.019,3863.93
approx,16,8,10000,1001,1.71609e+06,0.029,3578.87
approx,16,8,10000,1001,1.49988e+06,0.052,3221.97
approx,16,8,10000,1001,1.3046e+06,0.083,2809.85
approx,16,8,10000,1001,1.09739e+06,0.136,2265.36
approx,16,8,10000,1001,904781,0.228,1807.57
approx,16,8,10000,1001,721261,0.354,1307.4
approx,16,8,10000,1001,517660,0.594,789.14
approx,16,8,10000,1001,229926,0.953,241.745
kernel,16,8,10000,1001,1.04699,0.007,4083.34
kernel,16,8,10000,1001,1.00967,0.009,4056.8
kernel,16,8,10000,1001,1.00631,0.01,4071.09
kernel,16,8,10000,1001,0.965633,0.011,4261.61
kernel,16,8,10000,1001,0.917376,0.011,4405.38
kernel,16,8,10000,1001,0.872878,0.017,4558.42
kernel,16,8,10000,1001,0.812387,0.027,4389
kernel,16,8,10000,1001,0.76117,0.04,4403.94
kernel,16,8,10000,1001,0.699098,0.063,4020.92
kernel,16,8,10000,1001,0.643935,0.097,3792.25
kernel,16,8,10000,1001,0.579768,0.153,3336.31
kernel,16,8,10000,1001,0.516636,0.237,2670.57
kernel,16,8,10000,1001,0.451747,0.389,1826.21
kernel,16,8,10000,1001,0.383774,0.597,1100.58
kernel,16,8,10000,1001,0.256278,0.945,364.309


==> Figures/cusum/ARL2FA_results.csv <==
target_arl,threshold,arl_sim,arl_se,arl_wald,arl_siegmund
100,14.24579024,101.37933,0.3124404304,29.27585498,100
166.8100537,16.96051879,168.36067,0.5223058919,52.25322893,166.8100537
278.2559402,19.76198858,281.45787,0.8764618484,91.27882155,278.2559402
464.1588834,22.62672503,469.97859,1.475886835,157.1073209,464.1588834
774.2636827,25.5362905,784.90133,2.460912302,267.6702649,774.2636827
1291.549665,28.47688382,1312.28036,4.144950173,452.8724187,1291.549665
2154.43469,31.43855244,2184.59614,6.874420384,762.592662,2154.43469
3593.813664,34.41432288,3643.40979,11.44675212,1280.030095,3593.813664
5994.842503,37.3994164,6088.79053,19.1250105,2143.966415,5994.842503
10000,40.39061427,10147.85238,32.06921761,3585.901528,10000


==> Figures/cusum/WADD_results.csv <==
threshold,wadd_sim,wadd_se,wadd_wald,wadd_siegmund
10,7.04089,0.01578459602,5.678644746,9.45750297
27.14285714,17.77324,0.03054699871,16.49502772,20.27391452
44.28571429,28.61546,0.04070744233,27.31143934,31.09032614
61.42857143,39.4007,0.04874300108,38.12785096,41.90673776
78.57142857,50.22758,0.05565002105,48.94426258,52.72314938
95.71428571,61.03179,0.06183072395,59.7606742,63.539561
112.8571429,71.88551,0.06738434556,70.57708582,74.35597262
130,82.69667,0.07254077082,81.39349744,85.17238424
147.1428571,93.53119,0.07734901228,92.20990906,95.98879586
164.2857143,104.37118,0.08191325016,103.0263207,106.8052075
181.4285714,115.19571,0.08621239587,113.8427323,117.6216191
198.5714286,126.01432,0.09025912484,124.6591439,128.4380307
215.7142857,136.85111,0.09413732648,135.4755555,139.2544423
232.8571429,147.67764,0.09785781523,146.2919672,150.070854
250,158.46612,0.1013235717,157.1083788,160.8872656


==> Figures/window_effect/mosum_w_100.csv <==
h,PFA,ADD
150,1.000000,44.079000
160,1.000000,47.044000
170,0.999400,49.972000
180,0.987700,53.037000
190,0.921400,56.013000
200,0.750700,59.060000
210,0.516600,62.063000
220,0.314000,65.070000
230,0.173100,68.126000
240,0.091200,71.212000
250,0.044600,74.294000
260,0.020500,77.542000
270,0.009400,81.031000
280,0.003700,84.924000
290,0.001800,89.493000
300,0.001000,95.089000
310,0.000200,101.905000
320,0.000000,110.657000


==> Figures/window_effect/mosum_w_30.csv <==
h,PFA,ADD
80,1.000000,24.284000
85,1.000000,26.640000
90,1.000000,29.320000
95,1.000000,32.772000
100,1.000000,37.087000
105,0.999100,42.415000
110,0.985500,49.766000
115,0.914000,59.435000
120,0.744200,72.377000
125,0.531200,88.994000
130,0.332500,112.694000
135,0.192100,146.728000
140,0.103400,195.085000
145,0.055800,264.331000
150,0.025100,365.511000
155,0.012100,522.706000
160,0.005800,774.935000
165,0.003600,1198.558000
170,0.002000,1875.165000


==> Figures/window_effect/mosum_w_60.csv <==
h,PFA,ADD
100,1.000000,28.873000
110,1.000000,31.813000
120,1.000000,34.826000
130,1.000000,37.839000
140,0.998400,40.950000
150,0.960100,44.283000
160,0.773000,47.964000
170,0.474700,52.247000
180,0.232300,57.577000
190,0.102600,64.623000
200,0.041900,74.951000
210,0.015100,90.266000
220,0.005400,112.461000
230,0.001800,144.996000
240,0.000600,197.308000
250,0.000300,280.813000

